Revealing recurrent regimes of mid-latitude atmospheric variability using novel machine learning method

The low frequency variability of the extratropical atmosphere involves hemispheric-scale recurring, often persistent, states known as teleconnection patterns or regimes, which can have profound impact on predictability on intra-seasonal and longer timescales. However, reliable data-driven identification and dynamical representation of such states are still challenging problems in modeling dynamics of the atmosphere. We present a new method, which allows both to detect recurring regimes of atmospheric variability, and to obtain dynamical variables serving as an embedding for these regimes. The method combines two approaches from nonlinear data analysis: partitioning a network of recurrent states with studying its properties by the recurrence quantification analysis and the kernel principal component analysis. We apply the method to study teleconnection patterns in a quasi-geostrophical model of atmospheric circulation over the extratropical hemisphere as well as to reanalysis data of geopotential height anomalies in the mid-latitudes of the Northern Hemisphere atmosphere in the winter seasons from 1981 to the present. It is shown that the detected regimes as well as the obtained set of dynamical variables explain large-scale weather patterns, which are associated, in particular, with severe winters over Eurasia and North America. The method presented opens prospects for improving empirical modeling and long-term forecasting of large-scale atmospheric circulation regimes.

==> README.txt <==
25 August 2014, Version 4.3.2
==================================
Files in the 
American Meteorological Society
LaTeX Package
==================================

You will be provided with a tarred, zipped LaTeX package containing 
17 files.

==================================
Basic Style File: ametsoc.cls. 

The file ametsoc.cls is the manuscript style file.  

Use \documentclass{ametsoc} for your .tex document to
generate a PDF that follows all AMS guidelines for submission and peer review.  

Use \documentclass[twocol]{ametsoc} for your .tex document
to generate a PDF that closely
follows the layout of an AMS journal page, including single spacing and two
columns.  This journal style PDF is only for the author's personal use, and
any papers submitted in this style will not be accepted.  

Always use \documentclass{ametsoc} 
when generating a PDF for submission to the AMS. 

==================================
Template:

template.tex is a file for the author to use when making his/her paper.

The file provides a basic blank template with some
section headings for authors to more easily enter their manuscript.

==================================
Sample .tex and .pdf files:

amspaper.tex, amspaper.pdf, figure01.pdf 

The file amspaper.tex contains the LaTeX code for the sample file.  
The resulting PDF can be seen in amspaper.pdf.

figure01.pdf is used for a sample illustration.

==================================
Sample Article:

Formal paper done in draft mode, in .tex, and then the resulting .pdf.
amssamp1.tex, amssamp1.pdf

Same paper using the [twocol] option, in .tex, and then the resulting .pdf.
amssamp2tex, amssamp2.pdf 

Sample figures
FigOne.pdf, FigTwo.pdf

==================================
Bibliography Files:

ametsoc2014.bst, database2014.bib, references.bib, and AMS_Refs.pdf  

ametsoc2014.bst is the bibliography style file. 

references.bib should be altered with your own bibliography information. 
 
database2014.bib is a second sample bibliographic database file, which includes
examples of many different references formatted in AMS style.

AMS_Refs.pdf explains AMS reference style and contains detailed examples. Reference list included within is obtained from database2014.bib.

==================================
Documention: 

Found in AMSDocs.pdf and in this file, readme.txt.

==================================
Help for Authors
==================================

For questions or problems related to submitting your LaTeX manuscript to the AMS, see the AMS LaTeX Submission Info web page:
http://www2.ametsoc.org/ams/index.cfm/publications/authors/journal-and-bams-authors/author-resources/latex-author-info/

or contact: latex@ametsoc.org


